On Human Intellect and Machine Failures: Troubleshooting Integrative Machine Learning Systems

We study the problem of troubleshooting machine learning systems that rely on analytical pipelines of distinct components. Understanding and fixing errors that arise in such integrative systems is difficult as failures can occur at multiple points in the execution workflow. Moreover, errors can propagate, become amplified or be suppressed, making blame assignment difficult. We propose a human-in-the-loop methodology which leverages human intellect for troubleshooting system failures. The approach simulates potential component fixes through human computation tasks and measures the expected improvements in the holistic behavior of the system. The method provides guidance to designers about how they can best improve the system. We demonstrate the effectiveness of the approach on an automated image captioning system that has been pressed into real-world use.

==> data/c123_fix_human_sat_unsat.csv <==
metric,nofix,C1_1234,C2_12,C3_1,all
General \satshort,4.306,4.171,4.267,4.424,4.48
General \unsatshort,2.437,3.364,2.619,3.356,3.968
\%Sat. \satshort,100\%,83.3\%,95.8\%,94.5\%,95.8\%
\%Sat. \unsatshort,0\%,47.2\%,9.2\%,45.0\%,74.6\%


==> data/c1_fix_automatic_satisfactory.csv <==
metric,satisfactory,C1_12,C1_34,C1_13,C1_24,C1_1234
CIDEr,1.248,1.205,1.172,1.251,1.178,1.184
Bleu4,0.368,0.346,0.344,0.369,0.327,0.329
Bleu3,0.471,0.451,0.448,0.472,0.436,0.438
Bleu2,0.604,0.589,0.584,0.604,0.577,0.580
Bleu1,0.757,0.752,0.745,0.756,0.746,0.750
ROUGEL,0.578,0.564,0.563,0.578,0.557,0.558
METEOR,0.284,0.275,0.278,0.284,0.274,0.276


==> data/c1_fix_automatic_unsatisfactory.csv <==
metric,unsatisfactory,C1_12,C1_34,C1_13,C1_24,C1_1234
CIDEr,0.628,0.863,0.667,0.675,0.838,0.884
Bleu4,0.184,0.228,0.209,0.197,0.233,0.245
Bleu3,0.280,0.334,0.300,0.293,0.336,0.349
Bleu2,0.422,0.480,0.433,0.435,0.481,0.494
Bleu1,0.606,0.660,0.615,0.617,0.664,0.676
ROUGEL,0.443,0.481,0.454,0.450,0.478,0.486
METEOR,0.200,0.224,0.206,0.206,0.225,0.231


==> data/c1_fix_human_satisfactory.csv <==
metric,satisfactory,C1_12,C1_34,C1_13,C1_24,C1_1234
Accuracy,4.474,4.396,4.362,4.463,4.354,4.360
Detail,4.265,4.241,4.192,4.263,4.246,4.249
Language,4.693,4.616,4.573,4.684,4.526,4.527
Csense.,1.000,0.976,0.986,0.997,0.960,0.965
General,4.306,4.220,4.173,4.294,4.164,4.171
\%Sat.,100\%,85.8\%,90.3\%,98.8\%,83.2\%,83.3\%


==> data/c1_fix_human_unsatisfactory.csv <==
metric,unsatisfactory,C1_12,C1_34,C1_13,C1_24,C1_1234
Accuracy,2.579,2.749,2.677,3.515,3.59,3.59
Detail,2.601,2.765,2.7,3.379,3.459,3.459
Language,4.256,4.228,4.297,4.282,4.302,4.302
Csense.,0.898,0.877,0.903,0.896,0.91,0.91
General,2.437,2.601,2.528,3.292,3.364,3.364
\%Sat.,0\%,11.6\%,3.3\%,4.4\%,47.1\%,47.2\%


==> data/c1_state.csv <==
	Precision	stdev_precision	Recall	stdev_recall	Length beforefix	length after fix
Objects	0.44	0.17	0.92	0.15	12.20	5.70
Activities	0.80	0.30	0.87	0.25	2.60	2.30

==> data/c2_fix_automatic_satisfactory.csv <==
metric,satisfactory,C2_1,C2_2,C2_12
CIDEr,1.248,1.249,1.252,1.248
Bleu4,0.368,0.369,0.370,0.369
Bleu3,0.471,0.471,0.473,0.472
Bleu2,0.604,0.603,0.603,0.602
Bleu1,0.757,0.756,0.750,0.750
ROUGEL,0.578,0.578,0.581,0.581
METEOR,0.284,0.285,0.283,0.283


==> data/c2_fix_automatic_unsatisfactory.csv <==
metric,unsatisfactory,C2_1,C2_2,C2_12
CIDEr,0.628,0.630,0.645,0.645
Bleu4,0.184,0.189,0.190,0.193
Bleu3,0.280,0.284,0.284,0.286
Bleu2,0.422,0.426,0.427,0.428
Bleu1,0.606,0.610,0.610,0.612
ROUGEL,0.443,0.449,0.450,0.452
METEOR,0.200,0.201,0.200,0.199


==> data/c2_fix_human_satisfactory.csv <==
metric,satisfactory,C2_1,C2_2,C2_12
Accuracy,4.474,4.466,4.422,4.419
Detail,4.265,4.256,4.229,4.229
Language,4.693,4.707,4.737,4.739
Csense.,1.000,1.000,0.998,0.998
General,4.306,4.298,4.272,4.267
\%Sat.,100\%,98.8\%,96.5\%,95.8\%


==> data/c2_fix_human_unsatisfactory.csv <==
metric,unsatisfactory,C2_1,C2_2,C2_12
Accuracy,2.579,2.645,2.702,2.744
Detail,2.601,2.66,2.715,2.744
Language,4.256,4.393,4.454,4.486
Csense.,0.898,0.936,0.941,0.96
General,2.437,2.518,2.577,2.619
\%Sat.,0\%,3.3\%,8.1\%,9.2\%


==> data/cost.csv <==
Crowdsourcing task,No. instances per workflow,Cost / assignment,No. assignments,Total max. cost
Visual Detector --- Add / remove objects,1000,$0.05,3,$250.00
Visual Detector --- Add / remove activities,1000,$0.04,3,$200.00
Language Model --- Mark noncommonsense captions,<= 10000,$0.02,3,$600.00
Language Model --- Remove non-fluent captions,<= 10000,$0.01,3,$300.00
Caption Reranker --- Rerank Top 10 captions,1000,$0.05,5,$250.00
System evaluation --- Human satisfaction,1000,$0.05,5,$250.00
Maximum workflow cost,,,,"$1,850.00"


==> data/failure.csv <==
category,percentage
Objects,50.7
Activities,14.7
Prepositions,12.4
Adjectives,3
Other,7.7
Not_correct,70.8

==> data/scientists.csv <==
name	surname	age
albert	einstein	32
helo	hello	14
